Reducing Safety Interventions in Provably Safe Reinforcement Learning

Deep Reinforcement Learning (RL) has shown promise in addressing complex robotic challenges. In real-world applications, RL is often accompanied by failsafe controllers as a last resort to avoid catastrophic events. While necessary for safety, these interventions can result in undesirable behaviors, such as abrupt braking or aggressive steering. This paper proposes two safety intervention reduction methods: proactive replacement and proactive projection, which change the action of the agent if it leads to a potential failsafe intervention. These approaches are compared to state-of-the-art constrained RL on the OpenAI safety gym benchmark and a human-robot collaboration task. Our study demonstrates that the combination of our method with provably safe RL leads to high-performing policies with zero safety violations and a low number of failsafe interventions. Our versatile method can be applied to a wide range of real-world robotic tasks, while effectively improving safety without sacrificing task performance.

==> all_projection_time.csv <==
5.200386047363281250e-03
7.060527801513671875e-03
6.810426712036132812e-03
6.675004959106445312e-03
6.563186645507812500e-03
6.740808486938476562e-03
6.722927093505859375e-03
6.640195846557617188e-03
6.666421890258789062e-03
6.664752960205078125e-03
6.678342819213867188e-03
6.641149520874023438e-03
6.810665130615234375e-03
6.765842437744140625e-03
6.888389587402343750e-03
6.677865982055664062e-03
6.709575653076171875e-03
6.705760955810546875e-03
6.862401962280273438e-03
6.708621978759765625e-03
6.684780120849609375e-03
6.559848785400390625e-03
6.615638732910156250e-03
6.659984588623046875e-03
6.640911102294921875e-03
6.685256958007812500e-03
6.672382354736328125e-03
6.721735000610351562e-03
6.805419921875000000e-03
6.862640380859375000e-03
6.615638732910156250e-03
6.553411483764648438e-03
6.628990173339843750e-03
6.864786148071289062e-03
6.783962249755859375e-03
6.655931472778320312e-03
6.617546081542968750e-03
6.834506988525390625e-03
6.993293762207031250e-03
6.733417510986328125e-03
7.037878036499023438e-03
6.941795349121093750e-03
6.819963455200195312e-03
6.982803344726562500e-03
6.997823715209960938e-03
6.823301315307617188e-03
7.113695144653320312e-03
7.312774658203125000e-03
6.813764572143554688e-03
7.147312164306640625e-03
6.760597229003906250e-03
7.288932800292968750e-03
6.807327270507812500e-03
6.983995437622070312e-03
6.942272186279296875e-03
6.840467453002929688e-03
6.943941116333007812e-03
6.931543350219726562e-03
7.427215576171875000e-03
6.810426712036132812e-03
7.046222686767578125e-03
6.630420684814453125e-03
7.183551788330078125e-03
6.654739379882812500e-03
7.019281387329101562e-03
6.927728652954101562e-03
6.786108016967773438e-03
7.287502288818359375e-03
6.787538528442382812e-03
7.272481918334960938e-03
6.776332855224609375e-03
7.190942764282226562e-03
6.764650344848632812e-03
7.125854492187500000e-03
6.888628005981445312e-03
6.821632385253906250e-03
7.103204727172851562e-03
6.787776947021484375e-03
7.103919982910156250e-03
6.875514984130859375e-03
6.785869598388671875e-03
6.813287734985351562e-03
6.710290908813476562e-03
7.229328155517578125e-03
6.863594055175781250e-03
7.172584533691406250e-03
5.347013473510742188e-03
6.742715835571289062e-03
6.700515747070312500e-03
6.793737411499023438e-03
7.184267044067382812e-03
7.827758789062500000e-03
7.324695587158203125e-03
6.685018539428710938e-03
6.669521331787109375e-03
6.684541702270507812e-03
6.825208663940429688e-03
6.788015365600585938e-03
6.853818893432617188e-03
6.784200668334960938e-03
6.653070449829101562e-03
6.676912307739257812e-03
6.761789321899414062e-03
6.716966629028320312e-03
6.813049316406250000e-03
6.834506988525390625e-03
6.770133972167968750e-03
7.168769836425781250e-03
6.802320480346679688e-03
6.727218627929687500e-03
6.644725799560546875e-03
6.834983825683593750e-03
6.726980209350585938e-03
6.895065307617187500e-03
6.822347640991210938e-03
7.082223892211914062e-03
6.860017776489257812e-03
6.644010543823242188e-03
7.015705108642578125e-03
6.869792938232421875e-03
6.828308105468750000e-03
6.860256195068359375e-03
6.669521331787109375e-03
6.814241409301757812e-03
6.974220275878906250e-03
6.763935089111328125e-03
6.959438323974609375e-03
7.032394409179687500e-03
6.822586059570312500e-03
7.206916809082031250e-03
7.172346115112304688e-03
6.723403930664062500e-03
6.779432296752929688e-03
6.651401519775390625e-03
7.002353668212890625e-03
6.793737411499023438e-03
6.966114044189453125e-03
6.805658340454101562e-03
6.860256195068359375e-03
6.866216659545898438e-03
6.798982620239257812e-03
6.764173507690429688e-03
6.678819656372070312e-03
6.806373596191406250e-03
6.624460220336914062e-03
6.761074066162109375e-03
6.577968597412109375e-03
6.918668746948242188e-03
6.602764129638671875e-03
7.177829742431640625e-03
6.689786911010742188e-03
7.021665573120117188e-03
6.623268127441406250e-03
6.965398788452148438e-03
6.575345993041992188e-03
6.863832473754882812e-03
6.597042083740234375e-03
7.033348083496093750e-03
6.524085998535156250e-03
7.141351699829101562e-03
6.661891937255859375e-03
6.819963455200195312e-03
6.796836853027343750e-03
6.622314453125000000e-03
6.984710693359375000e-03
6.623744964599609375e-03
6.793498992919921875e-03
6.567955017089843750e-03
6.978511810302734375e-03
6.487369537353515625e-03
7.162094116210937500e-03
6.663799285888671875e-03
5.377292633056640625e-03
6.706714630126953125e-03
6.715774536132812500e-03
6.482124328613281250e-03
6.664991378784179688e-03
6.428956985473632812e-03
6.452083587646484375e-03
6.643056869506835938e-03
6.486177444458007812e-03
6.543397903442382812e-03
6.608247756958007812e-03
6.507635116577148438e-03
6.514549255371093750e-03
6.543874740600585938e-03
6.733417510986328125e-03
6.822586059570312500e-03
6.917238235473632812e-03
6.885051727294921875e-03
6.825923919677734375e-03
6.629467010498046875e-03
6.553411483764648438e-03
6.675481796264648438e-03
6.685495376586914062e-03
6.754875183105468750e-03
6.842613220214843750e-03
6.877422332763671875e-03
6.778955459594726562e-03
7.170915603637695312e-03
6.941556930541992188e-03
6.689548492431640625e-03
6.767749786376953125e-03
6.686687469482421875e-03
6.946086883544921875e-03
7.145166397094726562e-03
6.765127182006835938e-03
6.734371185302734375e-03
6.785869598388671875e-03
6.811380386352539062e-03
6.673812866210937500e-03
6.785392761230468750e-03
6.891489028930664062e-03
6.743669509887695312e-03
6.956577301025390625e-03
6.950139999389648438e-03
6.595611572265625000e-03
7.218360900878906250e-03
6.771564483642578125e-03
6.651163101196289062e-03
7.173538208007812500e-03
6.775140762329101562e-03
6.900072097778320312e-03
6.641387939453125000e-03
6.875514984130859375e-03
6.631612777709960938e-03
6.770610809326171875e-03
6.579399108886718750e-03
6.836652755737304688e-03
6.510257720947265625e-03
6.903648376464843750e-03
6.564378738403320312e-03
7.036209106445312500e-03
6.577014923095703125e-03
7.113695144653320312e-03
6.669282913208007812e-03
7.034063339233398438e-03
6.579160690307617188e-03
7.185459136962890625e-03
6.511211395263671875e-03
6.919622421264648438e-03
6.612300872802734375e-03
6.929874420166015625e-03
6.608963012695312500e-03
7.030487060546875000e-03
7.291555404663085938e-03
6.909370422363281250e-03
7.093667984008789062e-03
6.592035293579101562e-03
7.107257843017578125e-03
6.511211395263671875e-03
6.920814514160156250e-03
6.798744201660156250e-03
6.568670272827148438e-03
6.806850433349609375e-03
6.612777709960937500e-03
6.790161132812500000e-03
6.618261337280273438e-03
5.843877792358398438e-03
7.503032684326171875e-03
7.068395614624023438e-03
6.933450698852539062e-03
7.187604904174804688e-03
7.179498672485351562e-03
7.124185562133789062e-03
6.951570510864257812e-03
7.036447525024414062e-03
6.917953491210937500e-03
6.805896759033203125e-03
6.783246994018554688e-03
6.844997406005859375e-03
6.877422332763671875e-03
6.869077682495117188e-03
7.060527801513671875e-03
6.859064102172851562e-03
6.729841232299804688e-03
6.821393966674804688e-03
6.894350051879882812e-03
6.907224655151367188e-03
7.048606872558593750e-03
7.024049758911132812e-03
6.939411163330078125e-03
6.914138793945312500e-03
6.990194320678710938e-03
6.979703903198242188e-03
7.063865661621093750e-03
7.012605667114257812e-03
7.010459899902343750e-03
6.905078887939453125e-03
6.817102432250976562e-03
7.179498672485351562e-03
7.273435592651367188e-03
7.070541381835937500e-03
7.071018218994140625e-03
6.888866424560546875e-03
6.935596466064453125e-03
6.974697113037109375e-03
7.200956344604492188e-03
7.186174392700195312e-03
6.934642791748046875e-03
6.884574890136718750e-03
6.912469863891601562e-03
7.273435592651367188e-03
7.200717926025390625e-03
6.827354431152343750e-03
6.752252578735351562e-03
6.890773773193359375e-03
6.851673126220703125e-03
6.818771362304687500e-03
6.961584091186523438e-03
6.734609603881835938e-03
6.932020187377929688e-03
6.843328475952148438e-03
6.640434265136718750e-03
6.878376007080078125e-03
6.692647933959960938e-03
6.624698638916015625e-03
6.969451904296875000e-03
6.552219390869140625e-03
7.038354873657226562e-03
6.556272506713867188e-03
6.518363952636718750e-03
6.884574890136718750e-03
6.429433822631835938e-03
6.855487823486328125e-03
6.553649902343750000e-03
6.722688674926757812e-03
6.734132766723632812e-03
6.575107574462890625e-03
7.268905639648437500e-03
6.559610366821289062e-03
7.080554962158203125e-03
6.160497665405273438e-03
7.153987884521484375e-03
6.617546081542968750e-03
6.498098373413085938e-03
6.785392761230468750e-03
6.432771682739257812e-03
6.790637969970703125e-03
7.185697555541992188e-03
6.762266159057617188e-03
7.144451141357421875e-03
6.746053695678710938e-03
6.687164306640625000e-03
6.815671920776367188e-03
7.081270217895507812e-03
6.188154220581054688e-03
6.712436676025390625e-03
6.743669509887695312e-03
6.566762924194335938e-03
6.824016571044921875e-03
6.409645080566406250e-03
7.011890411376953125e-03
7.419109344482421875e-03
7.313966751098632812e-03
6.573438644409179688e-03
8.584260940551757812e-03
8.118867874145507812e-03
7.209300994873046875e-03
6.443738937377929688e-03
7.039546966552734375e-03
6.726503372192382812e-03
6.628513336181640625e-03
7.046937942504882812e-03
6.687879562377929688e-03
6.670236587524414062e-03
6.939649581909179688e-03
6.792306900024414062e-03
6.799697875976562500e-03
6.559133529663085938e-03
6.814002990722656250e-03
6.661653518676757812e-03
6.386756896972656250e-03
6.796836853027343750e-03
6.554603576660156250e-03
6.521940231323242188e-03
6.962537765502929688e-03
6.652116775512695312e-03
6.584882736206054688e-03
6.847858428955078125e-03
6.762266159057617188e-03
6.669521331787109375e-03
7.054805755615234375e-03
6.743431091308593750e-03
6.678581237792968750e-03
7.193803787231445312e-03
6.878376007080078125e-03
6.915569305419921875e-03
7.413864135742187500e-03
6.925821304321289062e-03
6.646394729614257812e-03
7.133960723876953125e-03
6.974697113037109375e-03
6.857633590698242188e-03
7.175445556640625000e-03
6.826639175415039062e-03
6.788015365600585938e-03
7.183074951171875000e-03
6.762266159057617188e-03
7.108449935913085938e-03
7.277011871337890625e-03
6.914138793945312500e-03
7.236719131469726562e-03
6.965875625610351562e-03
6.865024566650390625e-03
7.292270660400390625e-03
6.897687911987304688e-03
7.142305374145507812e-03
7.130622863769531250e-03
6.921768188476562500e-03
7.000207901000976562e-03
6.867408752441406250e-03
6.913185119628906250e-03
7.176160812377929688e-03
6.738662719726562500e-03
7.378578186035156250e-03
6.962299346923828125e-03
6.806612014770507812e-03
7.076263427734375000e-03
6.915807723999023438e-03
6.908416748046875000e-03
7.397413253784179688e-03
6.801843643188476562e-03
7.105112075805664062e-03
6.984710693359375000e-03
6.849527359008789062e-03
7.301807403564453125e-03
7.112741470336914062e-03
6.868600845336914062e-03
7.467269897460937500e-03
6.912469863891601562e-03
6.871938705444335938e-03
7.027864456176757812e-03
7.029533386230468750e-03
5.267620086669921875e-03
7.276296615600585938e-03
6.852626800537109375e-03
6.603956222534179688e-03
7.077217102050781250e-03
6.747961044311523438e-03
6.783723831176757812e-03
6.692171096801757812e-03
6.522178649902343750e-03
6.763458251953125000e-03
6.600141525268554688e-03
6.629943847656250000e-03
6.698846817016601562e-03
6.868124008178710938e-03
7.147312164306640625e-03
7.027864456176757812e-03
6.819009780883789062e-03
6.807088851928710938e-03
6.854295730590820312e-03
6.644248962402343750e-03
6.859779357910156250e-03
6.729602813720703125e-03
7.008314132690429688e-03
6.964206695556640625e-03
6.948232650756835938e-03
6.822109222412109375e-03
6.673574447631835938e-03
6.673812866210937500e-03
6.625413894653320312e-03
6.788492202758789062e-03
6.666183471679687500e-03
6.988048553466796875e-03
6.699085235595703125e-03
6.675720214843750000e-03
6.875991821289062500e-03
6.861209869384765625e-03
6.904840469360351562e-03
6.548881530761718750e-03
6.633281707763671875e-03
6.853818893432617188e-03
7.052183151245117188e-03
6.877422332763671875e-03
7.035493850708007812e-03
6.872177124023437500e-03
6.721496582031250000e-03
6.783246994018554688e-03
6.593704223632812500e-03
7.128238677978515625e-03
6.722927093505859375e-03
6.699323654174804688e-03
6.888389587402343750e-03
6.657361984252929688e-03
6.894350051879882812e-03
6.671190261840820312e-03
7.155895233154296875e-03
6.754398345947265625e-03
7.258892059326171875e-03
6.591796875000000000e-03
6.761550903320312500e-03
6.703138351440429688e-03
6.852626800537109375e-03
7.022142410278320312e-03
6.976366043090820312e-03
7.084131240844726562e-03
6.698369979858398438e-03
7.043600082397460938e-03
6.605863571166992188e-03
7.090091705322265625e-03
6.686449050903320312e-03
6.999969482421875000e-03
6.558418273925781250e-03
6.794214248657226562e-03
6.602048873901367188e-03
6.911993026733398438e-03
6.602525711059570312e-03
6.918191909790039062e-03
6.760597229003906250e-03
6.681442260742187500e-03
7.075548171997070312e-03
6.663084030151367188e-03
7.103443145751953125e-03
6.569147109985351562e-03
6.816148757934570312e-03
6.572484970092773438e-03
6.881952285766601562e-03
6.698608398437500000e-03
5.303144454956054688e-03
6.808757781982421875e-03
6.642103195190429688e-03
6.549358367919921875e-03
6.737709045410156250e-03
6.569862365722656250e-03
6.758689880371093750e-03
6.735563278198242188e-03
6.606340408325195312e-03
6.588459014892578125e-03
6.570816040039062500e-03
6.608724594116210938e-03
6.659507751464843750e-03
6.810665130615234375e-03
6.661415100097656250e-03
6.694555282592773438e-03
6.721019744873046875e-03
6.947278976440429688e-03
6.778240203857421875e-03
6.929636001586914062e-03
6.882429122924804688e-03
6.807327270507812500e-03
6.880998611450195312e-03
6.748914718627929688e-03
6.781578063964843750e-03
6.856918334960937500e-03
6.782054901123046875e-03
6.897449493408203125e-03
6.854295730590820312e-03
7.022857666015625000e-03
6.803512573242187500e-03
6.625413894653320312e-03
6.816387176513671875e-03
6.791353225708007812e-03
6.794929504394531250e-03
6.767988204956054688e-03
6.606340408325195312e-03
6.648302078247070312e-03
6.688594818115234375e-03
6.722211837768554688e-03
6.866693496704101562e-03
6.842851638793945312e-03
6.913423538208007812e-03
6.859779357910156250e-03
6.928205490112304688e-03
6.934404373168945312e-03
6.799697875976562500e-03
6.995677947998046875e-03
6.622552871704101562e-03
7.568597793579101562e-03
6.822824478149414062e-03
6.803750991821289062e-03
7.009983062744140625e-03
6.778001785278320312e-03
7.477283477783203125e-03
6.812572479248046875e-03
6.832599639892578125e-03
6.736993789672851562e-03
7.418155670166015625e-03
6.929159164428710938e-03
7.048845291137695312e-03
7.053375244140625000e-03
6.789684295654296875e-03
7.483720779418945312e-03
6.778955459594726562e-03
7.069349288940429688e-03
6.757497787475585938e-03
7.173538208007812500e-03
6.930351257324218750e-03
6.911039352416992188e-03
7.266998291015625000e-03
6.772279739379882812e-03
6.888151168823242188e-03
6.714105606079101562e-03
7.437944412231445312e-03
6.836652755737304688e-03
6.770849227905273438e-03
7.419109344482421875e-03
6.732463836669921875e-03
7.394313812255859375e-03
6.888866424560546875e-03
6.846666336059570312e-03
6.963729858398437500e-03
6.665706634521484375e-03
7.402420043945312500e-03
6.820201873779296875e-03
5.510568618774414062e-03
6.852388381958007812e-03
7.216453552246093750e-03
7.125377655029296875e-03
6.956100463867187500e-03
6.864786148071289062e-03
6.975412368774414062e-03
7.184743881225585938e-03
6.836891174316406250e-03
6.903409957885742188e-03
6.844520568847656250e-03
6.896972656250000000e-03
6.998538970947265625e-03
7.292509078979492188e-03
7.157802581787109375e-03
7.038116455078125000e-03
6.859302520751953125e-03
6.896734237670898438e-03
6.849050521850585938e-03
6.919860839843750000e-03
7.064342498779296875e-03
7.305860519409179688e-03
7.110357284545898438e-03
7.270812988281250000e-03
7.338523864746093750e-03
7.112026214599609375e-03
6.996154785156250000e-03
6.906509399414062500e-03
6.977319717407226562e-03
7.400512695312500000e-03
6.961584091186523438e-03
6.882905960083007812e-03
6.999731063842773438e-03
6.866216659545898438e-03
7.452011108398437500e-03
6.942749023437500000e-03
6.714820861816406250e-03
6.875514984130859375e-03
7.054328918457031250e-03
7.374286651611328125e-03
6.860971450805664062e-03
7.411003112792968750e-03
7.168531417846679688e-03
6.710052490234375000e-03
7.130622863769531250e-03
7.465124130249023438e-03
6.775617599487304688e-03
7.463693618774414062e-03
6.964445114135742188e-03
6.812572479248046875e-03
7.376909255981445312e-03
6.791114807128906250e-03
7.024288177490234375e-03
6.721735000610351562e-03
7.385015487670898438e-03
6.873846054077148438e-03
6.766319274902343750e-03
7.053613662719726562e-03
6.713390350341796875e-03
7.288217544555664062e-03
6.813764572143554688e-03
7.371664047241210938e-03
6.915330886840820312e-03
6.900787353515625000e-03
7.003307342529296875e-03
6.754636764526367188e-03
7.272720336914062500e-03
6.714582443237304688e-03
7.456064224243164062e-03
6.897449493408203125e-03
6.963014602661132812e-03
6.875753402709960938e-03
6.762504577636718750e-03
7.302284240722656250e-03
6.704807281494140625e-03
7.445335388183593750e-03
7.006168365478515625e-03
6.758689880371093750e-03
7.119178771972656250e-03
6.691932678222656250e-03
7.451057434082031250e-03
6.931304931640625000e-03
6.738662719726562500e-03
7.220268249511718750e-03
6.686925888061523438e-03
6.929159164428710938e-03
5.296945571899414062e-03
6.666660308837890625e-03
6.886959075927734375e-03
6.872892379760742188e-03
6.751537322998046875e-03
6.694555282592773438e-03
7.072687149047851562e-03
6.870508193969726562e-03
7.124900817871093750e-03
6.982564926147460938e-03
6.815433502197265625e-03
7.133007049560546875e-03
7.162570953369140625e-03
6.763935089111328125e-03
6.730556488037109375e-03
6.935358047485351562e-03
6.882429122924804688e-03
6.790637969970703125e-03
6.785154342651367188e-03
6.781816482543945312e-03
7.103919982910156250e-03
7.250308990478515625e-03
7.019996643066406250e-03
6.956100463867187500e-03
6.748199462890625000e-03
6.672143936157226562e-03
6.931066513061523438e-03
6.879806518554687500e-03
6.654977798461914062e-03
6.819009780883789062e-03
7.012367248535156250e-03
6.855487823486328125e-03
7.257938385009765625e-03
6.937503814697265625e-03
6.717920303344726562e-03
6.865262985229492188e-03
6.961107254028320312e-03
7.328271865844726562e-03
6.798267364501953125e-03
6.954669952392578125e-03
7.160902023315429688e-03
7.144451141357421875e-03
6.780624389648437500e-03
6.989955902099609375e-03
6.983041763305664062e-03
6.823539733886718750e-03
6.950378417968750000e-03
6.795406341552734375e-03
7.325887680053710938e-03
7.042169570922851562e-03
6.943702697753906250e-03
7.389068603515625000e-03
6.892442703247070312e-03
7.048845291137695312e-03
6.831884384155273438e-03
7.154464721679687500e-03
6.864547729492187500e-03
7.468700408935546875e-03
6.860971450805664062e-03
6.849288940429687500e-03
7.223606109619140625e-03
6.702423095703125000e-03
7.459640502929687500e-03
6.681442260742187500e-03
7.193088531494140625e-03
6.865262985229492188e-03
6.912708282470703125e-03
7.039070129394531250e-03
6.926774978637695312e-03
7.465600967407226562e-03
6.741046905517578125e-03
7.340669631958007812e-03
6.751537322998046875e-03
7.128000259399414062e-03
6.984949111938476562e-03
6.743192672729492188e-03
7.036924362182617188e-03
6.694793701171875000e-03
7.367610931396484375e-03
6.981134414672851562e-03
6.699562072753906250e-03
7.245540618896484375e-03
6.713390350341796875e-03
6.879806518554687500e-03
6.674528121948242188e-03
7.532835006713867188e-03
5.583763122558593750e-03
7.110834121704101562e-03
7.369279861450195312e-03
6.788969039916992188e-03
6.922245025634765625e-03
7.028818130493164062e-03
6.879568099975585938e-03
6.917238235473632812e-03
6.860971450805664062e-03
6.769895553588867188e-03
6.750345230102539062e-03
7.086277008056640625e-03
7.621288299560546875e-03
7.632732391357421875e-03
7.674455642700195312e-03
6.911516189575195312e-03
6.983995437622070312e-03
7.248640060424804688e-03
8.086442947387695312e-03
7.526397705078125000e-03
7.620573043823242188e-03
7.570981979370117188e-03
7.648944854736328125e-03
7.356405258178710938e-03
7.169008255004882812e-03
7.246494293212890625e-03
7.103204727172851562e-03
7.070064544677734375e-03
7.293224334716796875e-03
7.162809371948242188e-03
7.271766662597656250e-03
7.278919219970703125e-03
7.144212722778320312e-03
7.070541381835937500e-03
7.269144058227539062e-03
7.258892059326171875e-03
7.333278656005859375e-03
7.799625396728515625e-03
7.488012313842773438e-03
7.076978683471679688e-03
7.975578308105468750e-03
7.472753524780273438e-03
7.988452911376953125e-03
7.281064987182617188e-03
7.330894470214843750e-03
7.515192031860351562e-03
7.835865020751953125e-03
7.114648818969726562e-03
8.060932159423828125e-03
7.898569107055664062e-03
7.094144821166992188e-03
8.178710937500000000e-03
7.783651351928710938e-03
7.125139236450195312e-03
7.556200027465820312e-03
7.580757141113281250e-03
7.215261459350585938e-03
7.566213607788085938e-03
7.428407669067382812e-03
7.155179977416992188e-03
7.996797561645507812e-03
7.223367691040039062e-03
7.942438125610351562e-03
7.670640945434570312e-03
6.920099258422851562e-03
7.229566574096679688e-03
7.145166397094726562e-03
6.892919540405273438e-03
7.525205612182617188e-03
6.844520568847656250e-03
7.041215896606445312e-03
6.868839263916015625e-03
7.197380065917968750e-03
6.978750228881835938e-03
6.927490234375000000e-03
7.394313812255859375e-03
6.748914718627929688e-03
7.321119308471679688e-03
7.014036178588867188e-03
6.812095642089843750e-03
7.337808609008789062e-03
6.957292556762695312e-03
7.380962371826171875e-03
7.023096084594726562e-03
6.925344467163085938e-03
7.506132125854492188e-03
5.915164947509765625e-03
7.405281066894531250e-03
7.301568984985351562e-03
7.194519042968750000e-03
7.480621337890625000e-03
7.398128509521484375e-03
7.348775863647460938e-03
7.445096969604492188e-03
7.160902023315429688e-03
7.057666778564453125e-03
7.228136062622070312e-03
6.990671157836914062e-03
6.996631622314453125e-03
7.420063018798828125e-03
7.297277450561523438e-03
7.058382034301757812e-03
7.000207901000976562e-03
7.370471954345703125e-03
7.160425186157226562e-03
7.287740707397460938e-03
7.093191146850585938e-03
6.925344467163085938e-03
6.970405578613281250e-03
6.908655166625976562e-03
6.883621215820312500e-03
6.997108459472656250e-03
6.968498229980468750e-03
7.016658782958984375e-03
7.016181945800781250e-03
7.057905197143554688e-03
6.902694702148437500e-03
6.905794143676757812e-03
6.879329681396484375e-03
6.917715072631835938e-03
6.937503814697265625e-03
6.972789764404296875e-03
6.939172744750976562e-03
7.032871246337890625e-03
7.104635238647460938e-03
7.125139236450195312e-03
7.289409637451171875e-03
7.424354553222656250e-03
7.075309753417968750e-03
6.981372833251953125e-03
7.186174392700195312e-03
7.154941558837890625e-03
6.790399551391601562e-03
7.178068161010742188e-03
7.212638854980468750e-03
6.814479827880859375e-03
7.009506225585937500e-03
6.732225418090820312e-03
7.033824920654296875e-03
6.882190704345703125e-03
7.001638412475585938e-03
7.008552551269531250e-03
6.937980651855468750e-03
7.295131683349609375e-03
6.816864013671875000e-03
7.242918014526367188e-03
7.095575332641601562e-03
6.895065307617187500e-03
7.187604904174804688e-03
6.863117218017578125e-03
7.259130477905273438e-03
6.952762603759765625e-03
6.866455078125000000e-03
7.181406021118164062e-03
6.752729415893554688e-03
7.156133651733398438e-03
6.874799728393554688e-03
7.056713104248046875e-03
6.998062133789062500e-03
6.938934326171875000e-03
7.176876068115234375e-03
6.776094436645507812e-03
7.306814193725585938e-03
7.249116897583007812e-03
6.864786148071289062e-03
7.367610931396484375e-03
6.785154342651367188e-03
7.225990295410156250e-03
7.060289382934570312e-03
6.839036941528320312e-03
7.115602493286132812e-03
6.868124008178710938e-03
7.179021835327148438e-03
7.021427154541015625e-03
6.933927536010742188e-03
7.127523422241210938e-03
6.769657135009765625e-03
7.103919982910156250e-03
7.049798965454101562e-03
6.874084472656250000e-03
7.285356521606445312e-03
6.865024566650390625e-03
7.205963134765625000e-03
7.230281829833984375e-03
6.885290145874023438e-03
7.207632064819335938e-03
7.008075714111328125e-03
6.905794143676757812e-03
7.415294647216796875e-03
6.762742996215820312e-03
7.157087326049804688e-03
7.099866867065429688e-03


==> all_replacement_time.csv <==
7.840633392333984375e-03
6.436586380004882812e-03
6.601333618164062500e-03
7.013320922851562500e-03
7.537126541137695312e-03
7.152318954467773438e-03
7.310390472412109375e-03
7.154703140258789062e-03
7.254362106323242188e-03
7.378578186035156250e-03
7.018566131591796875e-03
7.682323455810546875e-03
7.353305816650390625e-03
7.735967636108398438e-03
7.160663604736328125e-03
7.319211959838867188e-03
7.194280624389648438e-03
7.206916809082031250e-03
7.205009460449218750e-03
7.311582565307617188e-03
7.237911224365234375e-03
1.522278785705566406e-02
1.546192169189453125e-02
1.527476310729980469e-02
1.552057266235351562e-02
7.336139678955078125e-03
7.331132888793945312e-03
7.889509201049804688e-03
9.167671203613281250e-03
7.749795913696289062e-03
7.796049118041992188e-03
7.404327392578125000e-03
7.218360900878906250e-03
7.409572601318359375e-03
7.542610168457031250e-03
7.477521896362304688e-03
7.561445236206054688e-03
7.352590560913085938e-03
7.074117660522460938e-03
7.294654846191406250e-03
7.549762725830078125e-03
1.033115386962890625e-02
1.306056976318359375e-02
9.840250015258789062e-03
7.698774337768554688e-03
1.347923278808593750e-02
7.994413375854492188e-03
9.287595748901367188e-03
8.548736572265625000e-03
7.763147354125976562e-03
7.995128631591796875e-03
7.967710494995117188e-03
8.967399597167968750e-03
7.509708404541015625e-03
1.181960105895996094e-02
7.886409759521484375e-03
8.171319961547851562e-03
9.136676788330078125e-03
7.316350936889648438e-03
7.619142532348632812e-03
7.030725479125976562e-03
7.903575897216796875e-03
7.263422012329101562e-03
7.550477981567382812e-03
7.230520248413085938e-03
7.221937179565429688e-03
7.157564163208007812e-03
7.247209548950195312e-03
7.173538208007812500e-03
7.343530654907226562e-03
7.223606109619140625e-03
7.227659225463867188e-03
7.132291793823242188e-03
7.071018218994140625e-03
7.447481155395507812e-03
7.055521011352539062e-03
7.494688034057617188e-03
7.108926773071289062e-03
7.342338562011718750e-03
7.157325744628906250e-03
7.302999496459960938e-03
7.233381271362304688e-03
7.551193237304687500e-03
6.998538970947265625e-03
7.502079010009765625e-03
6.962060928344726562e-03
1.043530702590942383e+00
1.702475547790527344e-02
9.658336639404296875e-03
1.409983634948730469e-02
1.286149024963378906e-02
1.132965087890625000e-02
1.545834541320800781e-02
1.711606979370117188e-02
1.229381561279296875e-02
1.874089241027832031e-02
2.038955688476562500e-02
1.637411117553710938e-02
2.456617355346679688e-02
2.106261253356933594e-02
1.912236213684082031e-02
2.044606208801269531e-02
1.463150978088378906e-02
1.477885246276855469e-02
1.286101341247558594e-02
9.036064147949218750e-03
1.569032669067382812e-02
1.140952110290527344e-02
1.496720314025878906e-02
1.141023635864257812e-02
9.731531143188476562e-03
7.867574691772460938e-03
1.065230369567871094e-02
7.735729217529296875e-03
8.858919143676757812e-03
7.685661315917968750e-03
7.863759994506835938e-03
7.862329483032226562e-03
1.323032379150390625e-02
7.925987243652343750e-03
7.553100585937500000e-03
5.136013031005859375e-03
5.290031433105468750e-03
5.393743515014648438e-03
5.559682846069335938e-03
5.362510681152343750e-03
5.514860153198242188e-03
5.351781845092773438e-03
5.306959152221679688e-03
5.724430084228515625e-03
5.486726760864257812e-03
5.564451217651367188e-03
5.501508712768554688e-03
5.891323089599609375e-03
5.671262741088867188e-03
5.229473114013671875e-03
5.183458328247070312e-03
5.564689636230468750e-03
5.328416824340820312e-03
5.363941192626953125e-03
5.418300628662109375e-03
5.651235580444335938e-03
5.551815032958984375e-03
5.717754364013671875e-03
5.309343338012695312e-03
5.243539810180664062e-03
6.440639495849609375e-03
6.428003311157226562e-03
5.406379699707031250e-03
5.336761474609375000e-03
5.181074142456054688e-03
5.373716354370117188e-03
5.396842956542968750e-03
5.215406417846679688e-03
5.662441253662109375e-03
5.419015884399414062e-03
5.468368530273437500e-03
5.430459976196289062e-03
5.499839782714843750e-03
5.563974380493164062e-03
5.502700805664062500e-03
5.312919616699218750e-03
5.851507186889648438e-03
5.451440811157226562e-03
5.354642868041992188e-03
5.509376525878906250e-03
5.739450454711914062e-03
5.564689636230468750e-03
5.494356155395507812e-03
5.389690399169921875e-03
5.699157714843750000e-03
5.395174026489257812e-03
5.480051040649414062e-03
5.381345748901367188e-03
5.320310592651367188e-03
5.461692810058593750e-03
5.610704421997070312e-03
5.672931671142578125e-03
5.368709564208984375e-03
5.288839340209960938e-03
5.308628082275390625e-03
5.527019500732421875e-03
5.373001098632812500e-03
5.747795104980468750e-03
5.408048629760742188e-03
5.325555801391601562e-03
5.505084991455078125e-03
5.342483520507812500e-03
5.548715591430664062e-03
5.421638488769531250e-03
5.486726760864257812e-03
5.435466766357421875e-03
5.324602127075195312e-03
5.304813385009765625e-03
5.508899688720703125e-03
5.364656448364257812e-03
5.415439605712890625e-03
5.153656005859375000e-03
5.373954772949218750e-03
5.395412445068359375e-03
5.267620086669921875e-03
5.332231521606445312e-03
5.887985229492187500e-03
5.133390426635742188e-03
5.200147628784179688e-03
5.214929580688476562e-03
5.315303802490234375e-03
5.191802978515625000e-03
5.464315414428710938e-03
5.409955978393554688e-03
5.110502243041992188e-03
5.257129669189453125e-03
5.084991455078125000e-03
5.035638809204101562e-03
5.219697952270507812e-03
5.028009414672851562e-03
5.452632904052734375e-03
5.063056945800781250e-03
5.144834518432617188e-03
5.168676376342773438e-03
5.019187927246093750e-03
5.528926849365234375e-03
5.053997039794921875e-03
5.292892456054687500e-03
5.241632461547851562e-03
5.064249038696289062e-03
5.292415618896484375e-03
5.152702331542968750e-03
5.497694015502929688e-03
5.067586898803710938e-03
5.050182342529296875e-03
5.244255065917968750e-03
5.031108856201171875e-03
5.363464355468750000e-03
5.195140838623046875e-03
5.119085311889648438e-03
5.217313766479492188e-03
5.121469497680664062e-03
5.394697189331054688e-03
5.071401596069335938e-03
5.129337310791015625e-03
5.248069763183593750e-03
5.105733871459960938e-03
5.488872528076171875e-03
5.039691925048828125e-03
5.091667175292968750e-03
5.148887634277343750e-03
4.981279373168945312e-03
5.489349365234375000e-03
5.244255065917968750e-03
5.103588104248046875e-03
5.276441574096679688e-03
5.145549774169921875e-03
5.362749099731445312e-03
5.263566970825195312e-03
5.135774612426757812e-03
5.399942398071289062e-03
5.107402801513671875e-03
5.627870559692382812e-03
5.120992660522460938e-03
5.142450332641601562e-03
5.306243896484375000e-03
4.960775375366210938e-03
5.442380905151367188e-03
5.101442337036132812e-03
5.311250686645507812e-03
5.109786987304687500e-03
5.083322525024414062e-03
5.185842514038085938e-03
5.099534988403320312e-03
5.461692810058593750e-03
4.988193511962890625e-03
5.309820175170898438e-03
5.004644393920898438e-03
5.082130432128906250e-03
5.177259445190429688e-03
5.019426345825195312e-03
5.258083343505859375e-03
5.042791366577148438e-03
5.502223968505859375e-03
4.962921142578125000e-03
5.122661590576171875e-03
5.106925964355468750e-03
5.012273788452148438e-03
5.205631256103515625e-03
4.993438720703125000e-03
5.132675170898437500e-03
4.907846450805664062e-03
5.131959915161132812e-03
5.045890808105468750e-03
5.440235137939453125e-03
4.983186721801757812e-03
5.182504653930664062e-03
5.125045776367187500e-03
5.078554153442382812e-03
5.799770355224609375e-03
5.318164825439453125e-03
5.311489105224609375e-03
5.066871643066406250e-03
4.994153976440429688e-03
5.112171173095703125e-03
5.092620849609375000e-03
5.391359329223632812e-03
5.038022994995117188e-03
5.103111267089843750e-03
5.151748657226562500e-03
5.053997039794921875e-03
5.170345306396484375e-03
4.979848861694335938e-03
5.284070968627929688e-03
5.013227462768554688e-03
5.077838897705078125e-03
5.223274230957031250e-03
4.998922348022460938e-03
5.340814590454101562e-03
4.955768585205078125e-03
5.185604095458984375e-03
5.183696746826171875e-03
4.927158355712890625e-03
5.237340927124023438e-03
5.070209503173828125e-03
5.561113357543945312e-03
5.129098892211914062e-03
5.077123641967773438e-03
5.241632461547851562e-03
5.069971084594726562e-03
5.522966384887695312e-03
5.029916763305664062e-03
5.119323730468750000e-03
5.238533020019531250e-03
5.101203918457031250e-03
5.443811416625976562e-03
5.100488662719726562e-03
5.062103271484375000e-03
5.178213119506835938e-03
5.252838134765625000e-03
5.522251129150390625e-03
5.184888839721679688e-03
5.455732345581054688e-03
5.318164825439453125e-03
5.131959915161132812e-03
5.314350128173828125e-03
5.189657211303710938e-03
5.606412887573242188e-03
5.167722702026367188e-03
5.145072937011718750e-03
5.311489105224609375e-03
5.073308944702148438e-03
5.358934402465820312e-03
5.075931549072265625e-03
5.675077438354492188e-03
5.187511444091796875e-03
5.263090133666992188e-03
5.368947982788085938e-03
5.100250244140625000e-03
5.290269851684570312e-03
5.079507827758789062e-03
5.499601364135742188e-03
5.105733871459960938e-03
5.558490753173828125e-03
5.144596099853515625e-03
5.258321762084960938e-03
5.291461944580078125e-03
5.011796951293945312e-03
5.222320556640625000e-03
5.048036575317382812e-03
5.542755126953125000e-03
5.071878433227539062e-03
5.453586578369140625e-03
4.995107650756835938e-03
5.151987075805664062e-03
5.089521408081054688e-03
5.110025405883789062e-03
5.113840103149414062e-03
5.096673965454101562e-03
5.251169204711914062e-03
4.978418350219726562e-03
5.157232284545898438e-03
5.025386810302734375e-03
5.428075790405273438e-03
4.930734634399414062e-03
5.334138870239257812e-03
5.555629730224609375e-03
5.071163177490234375e-03
5.541086196899414062e-03
5.129575729370117188e-03
5.282163619995117188e-03
5.247831344604492188e-03
5.123138427734375000e-03
5.271673202514648438e-03
5.151510238647460938e-03
5.593061447143554688e-03
5.149126052856445312e-03
5.571842193603515625e-03
5.156278610229492188e-03
5.201816558837890625e-03
5.249977111816406250e-03
5.141973495483398438e-03
5.339145660400390625e-03
5.142211914062500000e-03
5.547761917114257812e-03
5.226612091064453125e-03
5.496740341186523438e-03
5.233526229858398438e-03
5.133390426635742188e-03
5.258321762084960938e-03
5.053997039794921875e-03
5.398035049438476562e-03
5.073308944702148438e-03
5.206108093261718750e-03
5.213737487792968750e-03
5.012273788452148438e-03
5.281686782836914062e-03
5.067348480224609375e-03
5.298376083374023438e-03
5.116462707519531250e-03
5.014896392822265625e-03
5.279302597045898438e-03
4.955053329467773438e-03
5.195379257202148438e-03
5.160570144653320312e-03
5.163669586181640625e-03
5.300998687744140625e-03
5.114078521728515625e-03
5.659103393554687500e-03
5.085945129394531250e-03
5.201101303100585938e-03
5.269050598144531250e-03
5.104064941406250000e-03
5.561828613281250000e-03
5.101680755615234375e-03
5.291461944580078125e-03
5.214691162109375000e-03
5.088329315185546875e-03
5.228519439697265625e-03
5.123853683471679688e-03
5.330801010131835938e-03
5.078792572021484375e-03
5.272626876831054688e-03
5.183458328247070312e-03
5.189418792724609375e-03
5.310297012329101562e-03
5.024909973144531250e-03
5.249977111816406250e-03
4.987478256225585938e-03
5.575180053710937500e-03
5.019903182983398438e-03
5.216598510742187500e-03
5.064964294433593750e-03
5.023717880249023438e-03
5.199193954467773438e-03
5.074024200439453125e-03
5.508184432983398438e-03
5.001544952392578125e-03
5.451440811157226562e-03
4.994869232177734375e-03
5.262613296508789062e-03
5.043029785156250000e-03
5.295515060424804688e-03
5.014419555664062500e-03
5.188703536987304688e-03
5.167484283447265625e-03
4.988908767700195312e-03
5.316019058227539062e-03
5.009651184082031250e-03
5.108833312988281250e-03
4.983663558959960938e-03
5.970478057861328125e-03
5.438089370727539062e-03
5.591869354248046875e-03
5.788087844848632812e-03
5.428075790405273438e-03
5.506515502929687500e-03
5.396604537963867188e-03
5.435943603515625000e-03
5.439996719360351562e-03
5.080461502075195312e-03
5.238771438598632812e-03
5.704879760742187500e-03
5.625247955322265625e-03
5.550622940063476562e-03
5.055904388427734375e-03
5.063772201538085938e-03
5.504608154296875000e-03
5.578041076660156250e-03
5.619525909423828125e-03
5.376577377319335938e-03
5.424976348876953125e-03
5.798816680908203125e-03
5.495786666870117188e-03
5.350112915039062500e-03
5.384445190429687500e-03
5.484342575073242188e-03
5.367994308471679688e-03
5.846023559570312500e-03
5.527734756469726562e-03
5.322694778442382812e-03
5.615472793579101562e-03
5.433559417724609375e-03
5.517482757568359375e-03
5.443096160888671875e-03
5.603790283203125000e-03
5.531311035156250000e-03
5.536317825317382812e-03
5.391359329223632812e-03
5.390644073486328125e-03
5.678653717041015625e-03
5.811452865600585938e-03
5.543947219848632812e-03
5.018711090087890625e-03
5.656480789184570312e-03
5.520105361938476562e-03
5.458116531372070312e-03
5.876541137695312500e-03
5.369663238525390625e-03
5.313158035278320312e-03
5.657196044921875000e-03
5.526781082153320312e-03
5.064249038696289062e-03
4.981517791748046875e-03
5.672931671142578125e-03
5.399942398071289062e-03
5.477905273437500000e-03
5.182981491088867188e-03
5.686759948730468750e-03
5.680561065673828125e-03
5.443096160888671875e-03
5.424737930297851562e-03
5.310773849487304688e-03
4.971265792846679688e-03
5.396127700805664062e-03
5.778074264526367188e-03
5.523204803466796875e-03
5.240917205810546875e-03
5.345344543457031250e-03
5.763530731201171875e-03
5.374908447265625000e-03
5.408287048339843750e-03
4.884481430053710938e-03
5.021095275878906250e-03
5.327463150024414062e-03
5.546569824218750000e-03
5.763530731201171875e-03
5.483627319335937500e-03
5.685806274414062500e-03
5.830526351928710938e-03
5.469083786010742188e-03
5.477190017700195312e-03
5.747795104980468750e-03
5.511522293090820312e-03
5.552291870117187500e-03
5.350112915039062500e-03
5.318880081176757812e-03
5.361080169677734375e-03
5.357503890991210938e-03
5.216121673583984375e-03
5.240678787231445312e-03
5.481958389282226562e-03
5.556583404541015625e-03
5.446195602416992188e-03
5.097866058349609375e-03
5.460977554321289062e-03
5.460262298583984375e-03
5.640983581542968750e-03
5.347251892089843750e-03
5.183696746826171875e-03
5.390882492065429688e-03
5.316257476806640625e-03
5.767583847045898438e-03
5.463361740112304688e-03
5.482673645019531250e-03
5.307674407958984375e-03
5.302190780639648438e-03
5.236864089965820312e-03
5.294084548950195312e-03
5.255937576293945312e-03
5.129098892211914062e-03
5.194902420043945312e-03
5.221128463745117188e-03
5.356550216674804688e-03
5.292177200317382812e-03
5.125045776367187500e-03
5.235433578491210938e-03
5.111932754516601562e-03
5.154371261596679688e-03
5.162477493286132812e-03
5.662918090820312500e-03
5.174875259399414062e-03
5.936622619628906250e-03
5.299806594848632812e-03
5.373954772949218750e-03
5.094528198242187500e-03
4.957675933837890625e-03
5.136013031005859375e-03
5.153417587280273438e-03
5.249977111816406250e-03
4.971504211425781250e-03
4.998922348022460938e-03
5.223751068115234375e-03
4.998445510864257812e-03
5.487680435180664062e-03
5.036354064941406250e-03
4.967927932739257812e-03
5.296468734741210938e-03
5.008459091186523438e-03
5.358695983886718750e-03
5.035161972045898438e-03
5.073308944702148438e-03
5.173683166503906250e-03
5.068302154541015625e-03
5.493402481079101562e-03
5.108833312988281250e-03
5.187034606933593750e-03
5.157470703125000000e-03
5.102634429931640625e-03
5.165100097656250000e-03
5.035877227783203125e-03
5.192995071411132812e-03
5.086183547973632812e-03
4.995584487915039062e-03
5.322933197021484375e-03
5.002021789550781250e-03
5.069494247436523438e-03
5.225419998168945312e-03
5.096673965454101562e-03
5.332469940185546875e-03
5.002260208129882812e-03
4.967212677001953125e-03
5.375146865844726562e-03
5.100488662719726562e-03
5.496978759765625000e-03
5.170822143554687500e-03
5.069971084594726562e-03
5.232095718383789062e-03
5.085468292236328125e-03
5.462646484375000000e-03
5.128383636474609375e-03
5.091905593872070312e-03
5.233049392700195312e-03
5.083560943603515625e-03
5.665779113769531250e-03
5.081415176391601562e-03
5.015373229980468750e-03
5.166530609130859375e-03
5.038022994995117188e-03
5.405426025390625000e-03
4.995107650756835938e-03
5.216121673583984375e-03
5.076885223388671875e-03
5.012989044189453125e-03
5.175113677978515625e-03
4.998445510864257812e-03
5.453586578369140625e-03
5.056142807006835938e-03
5.047082901000976562e-03
5.149602890014648438e-03
5.007505416870117188e-03
5.154848098754882812e-03
5.082845687866210938e-03
5.472898483276367188e-03
5.010128021240234375e-03
5.435705184936523438e-03
5.066156387329101562e-03
5.106687545776367188e-03
5.123615264892578125e-03
4.972457885742187500e-03
5.132913589477539062e-03
4.926443099975585938e-03
5.307674407958984375e-03
4.982709884643554688e-03
5.392313003540039062e-03
4.934549331665039062e-03
5.031585693359375000e-03
5.150079727172851562e-03
5.538940429687500000e-03
5.317687988281250000e-03
5.397796630859375000e-03
5.139112472534179688e-03
5.359888076782226562e-03
5.132198333740234375e-03
5.326271057128906250e-03
5.136251449584960938e-03
5.530357360839843750e-03
5.121231079101562500e-03
5.444288253784179688e-03
5.035161972045898438e-03
5.139827728271484375e-03
5.248308181762695312e-03
5.180358886718750000e-03
5.201339721679687500e-03
5.288362503051757812e-03
5.081176757812500000e-03
5.678653717041015625e-03
5.095481872558593750e-03
5.285739898681640625e-03
5.233764648437500000e-03
5.257129669189453125e-03
5.161285400390625000e-03
5.475521087646484375e-03
5.606412887573242188e-03
5.494117736816406250e-03
5.204200744628906250e-03
5.452394485473632812e-03
5.037069320678710938e-03
5.327939987182617188e-03
5.110025405883789062e-03
5.180120468139648438e-03
5.040645599365234375e-03
5.156040191650390625e-03
4.975318908691406250e-03
5.190610885620117188e-03
5.041599273681640625e-03
5.203485488891601562e-03
5.042076110839843750e-03
5.412578582763671875e-03
5.274534225463867188e-03
5.317926406860351562e-03
5.383014678955078125e-03
5.151748657226562500e-03
5.572080612182617188e-03
5.156040191650390625e-03
5.299568176269531250e-03
5.187511444091796875e-03
5.066871643066406250e-03
5.239486694335937500e-03
5.147933959960937500e-03
5.218744277954101562e-03
5.062341690063476562e-03
5.609035491943359375e-03
5.138158798217773438e-03
5.522012710571289062e-03
5.143404006958007812e-03
5.369186401367187500e-03
5.144834518432617188e-03
5.563497543334960938e-03
5.090713500976562500e-03
5.285501480102539062e-03
5.325555801391601562e-03
5.189418792724609375e-03
5.324602127075195312e-03
5.355596542358398438e-03
5.334854125976562500e-03
5.517482757568359375e-03
5.146026611328125000e-03
5.264759063720703125e-03
5.109310150146484375e-03
5.316019058227539062e-03
5.279302597045898438e-03
5.115509033203125000e-03
5.230188369750976562e-03
5.068778991699218750e-03
5.223989486694335938e-03
5.059957504272460938e-03
5.172014236450195312e-03
5.144596099853515625e-03
5.073308944702148438e-03
5.294084548950195312e-03
5.127429962158203125e-03
5.278110504150390625e-03
5.022525787353515625e-03
6.046533584594726562e-03
5.237340927124023438e-03
5.262851715087890625e-03
5.130529403686523438e-03
5.031824111938476562e-03
5.170106887817382812e-03
5.105018615722656250e-03
5.230426788330078125e-03
5.223751068115234375e-03
5.037546157836914062e-03
5.224704742431640625e-03
5.293846130371093750e-03
5.561590194702148438e-03
5.054235458374023438e-03
5.264520645141601562e-03
5.312442779541015625e-03
5.049943923950195312e-03
5.247354507446289062e-03
5.062103271484375000e-03
5.509853363037109375e-03
5.058050155639648438e-03
5.106687545776367188e-03
5.196332931518554688e-03
5.070686340332031250e-03
5.483865737915039062e-03
5.014181137084960938e-03
5.163669586181640625e-03
5.191326141357421875e-03
5.047559738159179688e-03
5.551338195800781250e-03
5.284786224365234375e-03
5.353450775146484375e-03
5.065679550170898438e-03
5.131959915161132812e-03
5.217552185058593750e-03
5.026578903198242188e-03
5.581378936767578125e-03
5.062103271484375000e-03
5.000829696655273438e-03
5.164623260498046875e-03
5.207061767578125000e-03
5.658149719238281250e-03
5.146265029907226562e-03
5.072355270385742188e-03
5.229711532592773438e-03
5.284786224365234375e-03
5.590438842773437500e-03
5.102157592773437500e-03
5.252838134765625000e-03
5.220651626586914062e-03
5.120038986206054688e-03
5.266666412353515625e-03
5.101919174194335938e-03
5.619525909423828125e-03
5.121469497680664062e-03
5.111932754516601562e-03
5.215406417846679688e-03
4.995107650756835938e-03
5.285024642944335938e-03
5.003213882446289062e-03
5.465984344482421875e-03
5.080461502075195312e-03
5.110263824462890625e-03
5.195617675781250000e-03
4.965305328369140625e-03
5.219936370849609375e-03
5.043029785156250000e-03
5.438804626464843750e-03
4.992008209228515625e-03
5.172729492187500000e-03
5.366563796997070312e-03
5.145072937011718750e-03
5.312442779541015625e-03
5.199432373046875000e-03
5.300998687744140625e-03
5.213737487792968750e-03
5.243301391601562500e-03
5.299329757690429688e-03
5.168676376342773438e-03
5.019664764404296875e-03
5.414724349975585938e-03
5.046606063842773438e-03
5.248785018920898438e-03
5.071878433227539062e-03
5.807161331176757812e-03
5.151987075805664062e-03
6.074428558349609375e-03
5.596876144409179688e-03
5.922555923461914062e-03
5.915880203247070312e-03
5.624532699584960938e-03
5.646705627441406250e-03
5.538463592529296875e-03
5.324840545654296875e-03
5.846261978149414062e-03
5.805015563964843750e-03
5.927562713623046875e-03
5.484342575073242188e-03
5.489826202392578125e-03
5.764961242675781250e-03
5.302906036376953125e-03
5.236864089965820312e-03
5.535125732421875000e-03
5.944013595581054688e-03
5.401849746704101562e-03
5.832910537719726562e-03
5.751609802246093750e-03
5.471944808959960938e-03
5.889654159545898438e-03
5.694389343261718750e-03
6.092548370361328125e-03
5.591630935668945312e-03
5.579948425292968750e-03
5.375862121582031250e-03
5.243062973022460938e-03
5.693912506103515625e-03
5.167961120605468750e-03
5.558013916015625000e-03
5.537271499633789062e-03
5.737066268920898438e-03
5.368232727050781250e-03
5.302667617797851562e-03
5.534410476684570312e-03
5.380868911743164062e-03
5.918502807617187500e-03
5.491495132446289062e-03
5.899429321289062500e-03
5.564212799072265625e-03
5.601167678833007812e-03
5.509376525878906250e-03
5.298376083374023438e-03
5.495309829711914062e-03
5.475521087646484375e-03
5.579710006713867188e-03
5.311727523803710938e-03
5.452632904052734375e-03
5.361318588256835938e-03
5.423545837402343750e-03
5.316734313964843750e-03
5.538463592529296875e-03
5.352258682250976562e-03
5.321741104125976562e-03
5.423545837402343750e-03
5.556106567382812500e-03
5.217552185058593750e-03
5.243539810180664062e-03
5.369901657104492188e-03
5.526781082153320312e-03
5.231380462646484375e-03
5.214691162109375000e-03
5.376815795898437500e-03
5.638360977172851562e-03
5.733728408813476562e-03
5.499601364135742188e-03
5.397796630859375000e-03
5.359649658203125000e-03
5.223989486694335938e-03
5.226612091064453125e-03
5.381584167480468750e-03
5.276203155517578125e-03
5.297660827636718750e-03
5.021333694458007812e-03
5.479335784912109375e-03
5.084514617919921875e-03
5.418300628662109375e-03
5.203247070312500000e-03
5.275011062622070312e-03
5.248546600341796875e-03
6.553411483764648438e-03
5.444526672363281250e-03
5.170583724975585938e-03
5.390644073486328125e-03
5.123376846313476562e-03
5.442142486572265625e-03
5.163192749023437500e-03
5.256652832031250000e-03
5.204677581787109375e-03


==> all_shield_time.csv <==
5.472660064697265625e-03
5.269289016723632812e-03
5.365610122680664062e-03
5.230903625488281250e-03
5.078315734863281250e-03
5.222797393798828125e-03
5.045175552368164062e-03
5.440711975097656250e-03
5.136013031005859375e-03
5.156278610229492188e-03
5.467176437377929688e-03
5.074739456176757812e-03
5.090951919555664062e-03
5.095481872558593750e-03
5.026102066040039062e-03
5.372285842895507812e-03
5.074262619018554688e-03
5.079030990600585938e-03
5.466938018798828125e-03
4.991292953491210938e-03
5.224466323852539062e-03
5.095720291137695312e-03
5.016565322875976562e-03
5.323171615600585938e-03
5.111455917358398438e-03
5.263805389404296875e-03
5.380868911743164062e-03
5.242347717285156250e-03
5.304098129272460938e-03
5.007505416870117188e-03
5.157947540283203125e-03
5.121231079101562500e-03
5.023241043090820312e-03
5.208492279052734375e-03
5.180120468139648438e-03
5.089044570922851562e-03
5.229473114013671875e-03
5.061864852905273438e-03
4.925489425659179688e-03
5.396366119384765625e-03
5.206108093261718750e-03
5.059957504272460938e-03
5.479097366333007812e-03
5.106687545776367188e-03
5.081892013549804688e-03
5.228996276855468750e-03
5.322456359863281250e-03
5.620002746582031250e-03
5.053997039794921875e-03
4.997014999389648438e-03
5.302429199218750000e-03
5.116939544677734375e-03
5.200862884521484375e-03
5.219697952270507812e-03
5.317211151123046875e-03
5.424737930297851562e-03
5.215644836425781250e-03
5.449771881103515625e-03
5.055189132690429688e-03
5.227804183959960938e-03
5.307197570800781250e-03
5.091667175292968750e-03
5.627393722534179688e-03
5.186796188354492188e-03
5.913972854614257812e-03
5.291700363159179688e-03
5.193710327148437500e-03
5.206823348999023438e-03
5.343914031982421875e-03
5.720376968383789062e-03
5.160093307495117188e-03
5.351781845092773438e-03
5.023956298828125000e-03
5.285978317260742188e-03
5.158424377441406250e-03
5.140542984008789062e-03
5.280971527099609375e-03
5.056142807006835938e-03
5.450010299682617188e-03
5.018949508666992188e-03
5.239248275756835938e-03
5.106687545776367188e-03
5.058288574218750000e-03
5.325794219970703125e-03
5.157709121704101562e-03
5.459547042846679688e-03
5.463361740112304688e-03
5.382776260375976562e-03
5.241632461547851562e-03
5.170822143554687500e-03
5.045890808105468750e-03
5.592584609985351562e-03
5.070686340332031250e-03
5.287885665893554688e-03
5.367994308471679688e-03
5.428075790405273438e-03
5.478620529174804688e-03
5.329370498657226562e-03
5.375385284423828125e-03
5.088090896606445312e-03
5.407810211181640625e-03
5.181312561035156250e-03
5.148410797119140625e-03
5.246877670288085938e-03
5.179405212402343750e-03
5.527019500732421875e-03
5.032777786254882812e-03
5.039930343627929688e-03
5.091667175292968750e-03
5.385160446166992188e-03
5.532503128051757812e-03
5.156993865966796875e-03
5.492448806762695312e-03
5.213022232055664062e-03
5.179882049560546875e-03
5.155086517333984375e-03
5.002737045288085938e-03
5.418062210083007812e-03
5.165338516235351562e-03
5.634069442749023438e-03
5.216360092163085938e-03
5.084991455078125000e-03
5.404710769653320312e-03
5.099534988403320312e-03
4.961013793945312500e-03
5.410432815551757812e-03
5.150079727172851562e-03
5.278348922729492188e-03
5.185365676879882812e-03
5.049943923950195312e-03
5.622863769531250000e-03
5.117893218994140625e-03
5.052804946899414062e-03
5.308866500854492188e-03
5.046844482421875000e-03
5.312681198120117188e-03
5.258560180664062500e-03
5.066394805908203125e-03
5.518674850463867188e-03
5.060434341430664062e-03
5.171060562133789062e-03
5.178451538085937500e-03
5.035638809204101562e-03
5.361795425415039062e-03
5.065202713012695312e-03
5.224227905273437500e-03
5.327701568603515625e-03
5.120038986206054688e-03
5.308389663696289062e-03
5.187988281250000000e-03
5.309343338012695312e-03
5.099296569824218750e-03
5.097150802612304688e-03
5.294561386108398438e-03
5.187511444091796875e-03
5.570888519287109375e-03
5.129814147949218750e-03
5.297422409057617188e-03
5.127429962158203125e-03
5.082845687866210938e-03
5.295515060424804688e-03
5.037069320678710938e-03
5.916833877563476562e-03
5.071163177490234375e-03
5.464792251586914062e-03
5.017757415771484375e-03
5.245685577392578125e-03
5.188941955566406250e-03
5.275964736938476562e-03
5.253314971923828125e-03
5.151271820068359375e-03
5.537509918212890625e-03
5.626916885375976562e-03
5.177259445190429688e-03
5.173444747924804688e-03
5.262374877929687500e-03
5.032062530517578125e-03
5.651950836181640625e-03
5.032062530517578125e-03
5.073070526123046875e-03
5.188226699829101562e-03
5.053281784057617188e-03
5.136251449584960938e-03
5.177974700927734375e-03
5.033016204833984375e-03
5.474090576171875000e-03
5.087375640869140625e-03
5.127668380737304688e-03
5.265951156616210938e-03
5.029678344726562500e-03
5.214452743530273438e-03
5.138874053955078125e-03
5.052804946899414062e-03
5.482196807861328125e-03
4.992246627807617188e-03
5.015134811401367188e-03
5.271434783935546875e-03
5.047082901000976562e-03
5.262851715087890625e-03
5.112171173095703125e-03
5.001306533813476562e-03
5.501747131347656250e-03
5.000352859497070312e-03
5.012273788452148438e-03
5.449771881103515625e-03
4.971265792846679688e-03
5.077838897705078125e-03
5.189180374145507812e-03
4.960536956787109375e-03
5.109310150146484375e-03
5.266904830932617188e-03
5.285978317260742188e-03
5.828857421875000000e-03
5.099058151245117188e-03
5.167245864868164062e-03
5.206346511840820312e-03
5.137205123901367188e-03
5.252599716186523438e-03
5.185604095458984375e-03
5.025386810302734375e-03
5.529880523681640625e-03
5.086183547973632812e-03
5.013942718505859375e-03
5.407571792602539062e-03
5.064487457275390625e-03
5.128860473632812500e-03
5.156278610229492188e-03
4.995584487915039062e-03
5.583524703979492188e-03
5.190849304199218750e-03
5.150794982910156250e-03
5.194425582885742188e-03
5.077838897705078125e-03
5.311012268066406250e-03
5.267381668090820312e-03
5.091428756713867188e-03
5.398750305175781250e-03
5.249023437500000000e-03
5.518198013305664062e-03
5.064964294433593750e-03
5.200624465942382812e-03
5.175352096557617188e-03
5.119562149047851562e-03
5.487918853759765625e-03
5.090713500976562500e-03
5.170583724975585938e-03
5.245685577392578125e-03
5.069494247436523438e-03
5.713701248168945312e-03
5.077362060546875000e-03
5.257606506347656250e-03
5.024909973144531250e-03
5.093097686767578125e-03
5.127906799316406250e-03
5.083322525024414062e-03
5.638837814331054688e-03
5.088806152343750000e-03
5.104303359985351562e-03
5.399227142333984375e-03
5.362510681152343750e-03
5.161762237548828125e-03
5.377292633056640625e-03
5.023241043090820312e-03
5.186080932617187500e-03
5.130052566528320312e-03
5.049467086791992188e-03
5.444288253784179688e-03
5.184412002563476562e-03
5.090951919555664062e-03
5.288124084472656250e-03
5.309343338012695312e-03
5.791664123535156250e-03
5.065441131591796875e-03
5.091190338134765625e-03
5.266904830932617188e-03
5.209684371948242188e-03
5.660057067871093750e-03
5.339384078979492188e-03
5.472660064697265625e-03
5.359649658203125000e-03
5.379199981689453125e-03
5.390405654907226562e-03
5.540132522583007812e-03
5.287170410156250000e-03
5.124568939208984375e-03
5.290746688842773438e-03
5.150556564331054688e-03
5.092144012451171875e-03
5.177974700927734375e-03
5.033016204833984375e-03
5.058288574218750000e-03
5.097389221191406250e-03
4.984855651855468750e-03
5.139589309692382812e-03
5.104541778564453125e-03
4.962444305419921875e-03
5.065679550170898438e-03
5.150794982910156250e-03
5.181312561035156250e-03
5.495309829711914062e-03
5.268096923828125000e-03
5.074262619018554688e-03
5.645275115966796875e-03
5.085945129394531250e-03
5.216121673583984375e-03
5.168676376342773438e-03
5.195617675781250000e-03
5.312919616699218750e-03
5.170345306396484375e-03
5.283832550048828125e-03
5.517482757568359375e-03
5.396127700805664062e-03
5.469083786010742188e-03
5.366086959838867188e-03
5.806922912597656250e-03
5.111932754516601562e-03
5.547285079956054688e-03
5.151033401489257812e-03
5.203008651733398438e-03
5.171537399291992188e-03
5.162477493286132812e-03
5.589962005615234375e-03
5.127429962158203125e-03
5.214691162109375000e-03
5.284070968627929688e-03
5.053520202636718750e-03
5.618095397949218750e-03
5.199432373046875000e-03
5.245685577392578125e-03
5.250453948974609375e-03
5.093336105346679688e-03
5.462884902954101562e-03
5.065441131591796875e-03
5.275487899780273438e-03
5.435466766357421875e-03
5.579233169555664062e-03
5.090475082397460938e-03
5.305290222167968750e-03
5.257606506347656250e-03
5.131721496582031250e-03
5.426883697509765625e-03
5.077600479125976562e-03
5.553722381591796875e-03
5.140304565429687500e-03
5.226850509643554688e-03
5.731821060180664062e-03
5.300283432006835938e-03
5.262613296508789062e-03
5.212068557739257812e-03
5.068778991699218750e-03
5.238533020019531250e-03
5.215644836425781250e-03
5.070447921752929688e-03
5.343198776245117188e-03
5.151510238647460938e-03
5.079984664916992188e-03
5.300283432006835938e-03
5.079984664916992188e-03
5.362749099731445312e-03
5.287885665893554688e-03
5.054235458374023438e-03
5.605697631835937500e-03
5.111694335937500000e-03
5.024194717407226562e-03
5.611896514892578125e-03
5.078077316284179688e-03
5.165100097656250000e-03
5.162000656127929688e-03
5.081415176391601562e-03
5.168437957763671875e-03
5.167245864868164062e-03
4.989624023437500000e-03
5.324602127075195312e-03
5.060434341430664062e-03
5.037069320678710938e-03
6.370782852172851562e-03
5.320787429809570312e-03
5.884885787963867188e-03
5.314111709594726562e-03
5.147218704223632812e-03
5.182266235351562500e-03
4.974365234375000000e-03
5.020380020141601562e-03
5.089759826660156250e-03
5.179166793823242188e-03
5.273818969726562500e-03
5.246877670288085938e-03
5.060434341430664062e-03
5.162477493286132812e-03
5.198478698730468750e-03
5.070447921752929688e-03
5.573511123657226562e-03
5.199670791625976562e-03
5.100965499877929688e-03
5.616426467895507812e-03
5.066394805908203125e-03
5.126953125000000000e-03
5.161046981811523438e-03
5.055904388427734375e-03
5.249261856079101562e-03
5.259752273559570312e-03
5.096435546875000000e-03
5.577564239501953125e-03
5.076885223388671875e-03
5.238294601440429688e-03
5.195379257202148438e-03
5.122661590576171875e-03
5.242824554443359375e-03
5.326986312866210938e-03
5.141735076904296875e-03
5.518674850463867188e-03
5.192518234252929688e-03
5.136966705322265625e-03
5.092620849609375000e-03
5.029916763305664062e-03
5.409955978393554688e-03
5.257606506347656250e-03
5.101203918457031250e-03
5.253791809082031250e-03
5.062341690063476562e-03
5.271673202514648438e-03
5.162477493286132812e-03
5.124807357788085938e-03
5.128860473632812500e-03
5.073070526123046875e-03
5.401372909545898438e-03
5.073547363281250000e-03
5.158662796020507812e-03
5.201101303100585938e-03
5.009174346923828125e-03
5.240440368652343750e-03
5.348443984985351562e-03
5.212068557739257812e-03
5.138158798217773438e-03
5.167245864868164062e-03
4.974603652954101562e-03
5.005836486816406250e-03
5.158662796020507812e-03
5.265235900878906250e-03
5.609035491943359375e-03
5.354166030883789062e-03
5.074739456176757812e-03
5.517959594726562500e-03
5.041599273681640625e-03
5.021810531616210938e-03
5.285501480102539062e-03
5.073785781860351562e-03
5.007743835449218750e-03
5.143165588378906250e-03
5.044698715209960938e-03
5.030870437622070312e-03
5.178689956665039062e-03
5.010366439819335938e-03
4.992008209228515625e-03
5.190610885620117188e-03
5.068063735961914062e-03
5.127429962158203125e-03
5.199432373046875000e-03
5.137443542480468750e-03
5.039930343627929688e-03
5.230903625488281250e-03
4.974603652954101562e-03
5.053281784057617188e-03
5.654573440551757812e-03
5.249261856079101562e-03
5.129098892211914062e-03
5.095481872558593750e-03
4.983663558959960938e-03
5.056858062744140625e-03
5.163431167602539062e-03
5.164146423339843750e-03
5.152463912963867188e-03
5.533695220947265625e-03
5.077838897705078125e-03
5.067586898803710938e-03
5.545139312744140625e-03
5.078315734863281250e-03
5.024194717407226562e-03
5.422830581665039062e-03
5.055427551269531250e-03
5.017757415771484375e-03
5.587816238403320312e-03
5.056142807006835938e-03
5.034208297729492188e-03
5.411148071289062500e-03
5.096197128295898438e-03
5.031347274780273438e-03
5.190610885620117188e-03
5.034923553466796875e-03
5.112648010253906250e-03
5.151510238647460938e-03
5.051136016845703125e-03
5.215167999267578125e-03
5.105733871459960938e-03
4.958868026733398438e-03
5.455970764160156250e-03
5.105972290039062500e-03
5.026102066040039062e-03
5.380392074584960938e-03
5.008935928344726562e-03
5.003690719604492188e-03
5.107164382934570312e-03
4.984378814697265625e-03
5.219936370849609375e-03
5.245208740234375000e-03
4.993915557861328125e-03
5.393743515014648438e-03
5.086421966552734375e-03
5.197763442993164062e-03
5.125045776367187500e-03
4.933834075927734375e-03
5.402088165283203125e-03
5.033493041992187500e-03
4.976272583007812500e-03
5.383253097534179688e-03
5.141973495483398438e-03
5.276441574096679688e-03
5.549192428588867188e-03
5.444288253784179688e-03
5.304336547851562500e-03
5.408048629760742188e-03
5.222320556640625000e-03
5.199670791625976562e-03
5.231380462646484375e-03
5.161046981811523438e-03
5.314826965332031250e-03
5.092620849609375000e-03
5.822658538818359375e-03
5.122184753417968750e-03
5.416393280029296875e-03
5.168437957763671875e-03
5.102872848510742188e-03
5.283832550048828125e-03
5.165815353393554688e-03
5.389213562011718750e-03
5.160808563232421875e-03
5.209922790527343750e-03
5.148172378540039062e-03
5.170345306396484375e-03
5.197286605834960938e-03
5.079984664916992188e-03
5.330324172973632812e-03
5.352020263671875000e-03
5.545377731323242188e-03
5.405187606811523438e-03
5.439758300781250000e-03
5.259513854980468750e-03
5.043983459472656250e-03
5.290746688842773438e-03
5.006313323974609375e-03
5.147457122802734375e-03
5.173683166503906250e-03
4.983901977539062500e-03
5.325317382812500000e-03
5.078554153442382812e-03
5.062818527221679688e-03
5.338668823242187500e-03
5.109786987304687500e-03
5.669116973876953125e-03
5.157470703125000000e-03
5.244731903076171875e-03
5.334377288818359375e-03
5.204677581787109375e-03
5.516052246093750000e-03
5.078554153442382812e-03
5.271911621093750000e-03
5.331277847290039062e-03
5.405902862548828125e-03
5.471229553222656250e-03
5.457639694213867188e-03
5.403280258178710938e-03
5.214691162109375000e-03
5.414009094238281250e-03
5.154371261596679688e-03
5.531787872314453125e-03
5.108833312988281250e-03
5.394935607910156250e-03
5.174398422241210938e-03
5.193710327148437500e-03
5.266189575195312500e-03
5.048036575317382812e-03
5.598783493041992188e-03
5.139589309692382812e-03
5.449533462524414062e-03
5.123853683471679688e-03
5.292177200317382812e-03
5.290508270263671875e-03
5.235195159912109375e-03
5.282402038574218750e-03
5.196094512939453125e-03
5.553483963012695312e-03
5.157232284545898438e-03
5.556583404541015625e-03
5.080223083496093750e-03
5.392074584960937500e-03
5.090951919555664062e-03
5.308628082275390625e-03
5.199909210205078125e-03
5.090713500976562500e-03
5.247116088867187500e-03
5.123853683471679688e-03
5.581855773925781250e-03
5.633831024169921875e-03
5.227804183959960938e-03
5.067825317382812500e-03
5.320310592651367188e-03
5.108833312988281250e-03
5.105733871459960938e-03
5.201578140258789062e-03
5.093097686767578125e-03
5.251169204711914062e-03
5.241394042968750000e-03
5.148172378540039062e-03
5.213975906372070312e-03
5.371093750000000000e-03
5.129098892211914062e-03
5.197286605834960938e-03
5.198955535888671875e-03
5.074501037597656250e-03
5.575656890869140625e-03
5.145788192749023438e-03
5.079030990600585938e-03
5.549430847167968750e-03
5.188226699829101562e-03
5.132913589477539062e-03
5.384206771850585938e-03
5.136251449584960938e-03
5.215883255004882812e-03
5.215167999267578125e-03
5.064010620117187500e-03
5.135774612426757812e-03
5.184888839721679688e-03
5.097627639770507812e-03
5.059480667114257812e-03
5.143880844116210938e-03
5.129337310791015625e-03
5.008935928344726562e-03
5.411148071289062500e-03
5.058288574218750000e-03
5.101442337036132812e-03
5.349636077880859375e-03
5.046129226684570312e-03
5.190849304199218750e-03
5.506753921508789062e-03
5.177021026611328125e-03
5.094766616821289062e-03
5.384683609008789062e-03
5.112886428833007812e-03
5.114078521728515625e-03
5.227327346801757812e-03
5.107641220092773438e-03
5.123138427734375000e-03
5.204200744628906250e-03
5.089998245239257812e-03
5.245208740234375000e-03
5.258321762084960938e-03
5.089521408081054688e-03
5.411624908447265625e-03
5.122661590576171875e-03
5.260229110717773438e-03
5.606889724731445312e-03
5.193233489990234375e-03
5.123853683471679688e-03
5.208492279052734375e-03
5.123615264892578125e-03
5.255937576293945312e-03
5.083322525024414062e-03
5.015373229980468750e-03
5.569458007812500000e-03
5.083322525024414062e-03
5.002737045288085938e-03
5.345821380615234375e-03
5.054712295532226562e-03
5.128145217895507812e-03
5.109786987304687500e-03
5.141019821166992188e-03
5.440473556518554688e-03
4.973173141479492188e-03
5.113124847412109375e-03
5.118370056152343750e-03
4.971742630004882812e-03
5.491733551025390625e-03
4.983425140380859375e-03
4.985094070434570312e-03
5.472898483276367188e-03
4.984617233276367188e-03
5.028963088989257812e-03
5.069494247436523438e-03
5.256414413452148438e-03
5.216360092163085938e-03
5.244731903076171875e-03
5.143165588378906250e-03
5.108833312988281250e-03
5.276679992675781250e-03
5.211114883422851562e-03
5.162477493286132812e-03
5.541801452636718750e-03
5.113601684570312500e-03
5.055189132690429688e-03
5.459785461425781250e-03
5.084514617919921875e-03
5.155801773071289062e-03
5.163192749023437500e-03
5.185842514038085938e-03
5.187988281250000000e-03
5.258798599243164062e-03
5.095005035400390625e-03
5.408763885498046875e-03
5.133390426635742188e-03
5.064964294433593750e-03
5.552053451538085938e-03
5.029201507568359375e-03
5.058050155639648438e-03
5.252599716186523438e-03
5.031824111938476562e-03
5.131959915161132812e-03
5.197525024414062500e-03
5.005121231079101562e-03
5.107641220092773438e-03
5.151748657226562500e-03
5.058050155639648438e-03
5.313158035278320312e-03
5.358457565307617188e-03
5.240201950073242188e-03
5.803108215332031250e-03
5.218505859375000000e-03
5.353927612304687500e-03
5.314350128173828125e-03
5.418300628662109375e-03
5.502462387084960938e-03
5.345582962036132812e-03
5.818605422973632812e-03
5.327701568603515625e-03
5.535840988159179688e-03
5.385875701904296875e-03
5.036115646362304688e-03
5.354642868041992188e-03
5.200386047363281250e-03
5.030632019042968750e-03
5.419731140136718750e-03
5.076646804809570312e-03
5.145788192749023438e-03
5.366325378417968750e-03
5.065202713012695312e-03
5.130767822265625000e-03
5.173683166503906250e-03
5.224227905273437500e-03
5.831480026245117188e-03
5.361318588256835938e-03
5.655765533447265625e-03
5.425691604614257812e-03
5.247831344604492188e-03
5.289316177368164062e-03
5.065917968750000000e-03
5.629301071166992188e-03
5.134820938110351562e-03
5.180358886718750000e-03
5.371570587158203125e-03
5.088806152343750000e-03
5.151033401489257812e-03
5.244731903076171875e-03
5.054712295532226562e-03
5.499601364135742188e-03
5.139827728271484375e-03
5.249738693237304688e-03
5.250453948974609375e-03
5.013227462768554688e-03
5.603551864624023438e-03
5.273580551147460938e-03
5.680799484252929688e-03
5.359172821044921875e-03
5.613803863525390625e-03
5.121469497680664062e-03
4.973173141479492188e-03
5.482435226440429688e-03
5.362033843994140625e-03
5.264520645141601562e-03
5.306959152221679688e-03
5.083560943603515625e-03
5.210638046264648438e-03
5.175590515136718750e-03
5.090713500976562500e-03
5.445241928100585938e-03
5.141258239746093750e-03
5.072355270385742188e-03
5.445957183837890625e-03
5.085945129394531250e-03
5.132675170898437500e-03
5.132198333740234375e-03
5.077838897705078125e-03
5.320072174072265625e-03
5.125284194946289062e-03
5.092620849609375000e-03
5.443572998046875000e-03
5.067586898803710938e-03
5.241632461547851562e-03
5.156040191650390625e-03
5.110263824462890625e-03
5.335807800292968750e-03
5.149841308593750000e-03
5.067586898803710938e-03
5.509376525878906250e-03
5.075693130493164062e-03
5.592107772827148438e-03
5.452156066894531250e-03
5.175352096557617188e-03
5.267620086669921875e-03
4.974126815795898438e-03
5.102872848510742188e-03
5.159378051757812500e-03
5.049943923950195312e-03
5.149126052856445312e-03
5.328655242919921875e-03
5.099773406982421875e-03
5.388259887695312500e-03
5.256891250610351562e-03
5.185842514038085938e-03
5.555391311645507812e-03
5.082368850708007812e-03
5.068302154541015625e-03
5.560159683227539062e-03
5.079269409179687500e-03
5.221843719482421875e-03
5.317211151123046875e-03
5.055427551269531250e-03
5.283355712890625000e-03
5.117893218994140625e-03
5.162000656127929688e-03
5.614757537841796875e-03
5.057334899902343750e-03
5.343914031982421875e-03
5.334138870239257812e-03
5.053520202636718750e-03
5.575180053710937500e-03
5.156993865966796875e-03
5.327939987182617188e-03
5.335092544555664062e-03
5.168199539184570312e-03
5.428075790405273438e-03
5.167007446289062500e-03
5.244970321655273438e-03
5.352735519409179688e-03
5.077123641967773438e-03
5.496263504028320312e-03
5.131244659423828125e-03
5.118608474731445312e-03
5.222558975219726562e-03
5.068540573120117188e-03
5.386352539062500000e-03
5.086183547973632812e-03
5.219459533691406250e-03
5.155324935913085938e-03
5.187511444091796875e-03
5.140304565429687500e-03
5.035638809204101562e-03
5.464315414428710938e-03
5.040645599365234375e-03
5.047321319580078125e-03
5.149841308593750000e-03
5.011081695556640625e-03

